WALLABY Pilot Survey: An 'Almost' Dark Cloud near the Hydra Cluster

We explore the properties of an 'almost' dark cloud of neutral hydrogen (HI) using data from the Widefield ASKAP L-band Legacy All-sky Survey (WALLABY). Until recently, WALLABY J103508-283427 (also known as H1032-2819 or LEDA 2793457) was not known to have an optical counterpart, but we have identified an extremely faint optical counterpart in the DESI Legacy Imaging Survey Data Release 10. We measured the mean g-band surface brightness to be $27.0\pm0.3$ mag arcsec$^{-2}$. The WALLABY data revealed the cloud to be closely associated with the interacting group Klemola 13 (also known as HIPASS J1034-28 and the Tol 9 group), which itself is associated with the Hydra cluster. In addition to WALLABY J103508-283427/H1032-2819, Klemola 13 contains ten known significant galaxies and almost half of the total HI gas is beyond the optical limits of the galaxies. By combining the new WALLABY data with archival data from the Australia Telescope Compact Array (ATCA), we investigate the HI distribution and kinematics of the system. We discuss the relative role of tidal interactions and ram pressure stripping in the formation of the cloud and the evolution of the system. The ease of detection of this cloud and intragroup gas is due to the sensitivity, resolution and wide field of view of WALLABY, and showcases the potential of the full WALLABY survey to detect many more examples.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
